Uncertainty quantification for damage mechanics models using the bootstrap method

We quantify the uncertainty of the L\"ammer model of damage evolution when fitted to (noisy) observations of damage evolution in cyclic fatigue experiments with and without dwell time. We therefore develop a bootstrap method by sampling over blocks of load cycles in the experiments in order to quantify the uncertainty in the material parameters of the L\"ammer damage evolution equation. We first develop a resilient optimization algorithm for parameter identification based on numerical solutions of damage evolution. The uncertainty is quantified on three levels: distribution of parameters of the L\"ammer model, confidence bands for the solutions of damage evolution, and distributions of failure times. The method is tested on several data sets, committing considerable high-performance computing resources to the task.

==> data/normalized_hysteresis_loop.csv <==
stress,strain
0.642516956774617,0.0136346542792447
0.651978892033033,0.0268766983290086
0.661514838301711,0.0401535351988717
0.670220693720029,0.0535194704633076
0.67993136770468,0.0666566972620605
0.688944741219129,0.0803933062052815
0.698295358013333,0.0939701714490834
0.707164399992806,0.107630060671801
0.713597184709741,0.119833600532003
0.723105687185857,0.133953181233865
0.730894087895825,0.147125188912835
0.738052824670801,0.160381086212262
0.745334152665861,0.173639252089528
0.752647017537455,0.187085220392099
0.759691550559516,0.200314957407093
0.766019928085187,0.213057594940699
0.772681053208211,0.226159372225768
0.7793426480294,0.240117645103492
0.787946176348311,0.253967694878478
0.793475530201996,0.266903603303967
0.798460906485243,0.280181446109002
0.805287432460762,0.293235511620181
0.811134033872484,0.307323117314417
0.817450065046486,0.32060511519886
0.821360302238688,0.333662165680878
0.827922321049699,0.346712291030549
0.832712168698401,0.359832670653887
0.838815158206417,0.373748962901732
0.843689484424406,0.386474801019456
0.849221052569426,0.400173811269988
0.854029486845366,0.413395775420919
0.858479742723502,0.426076361380724
0.864278904620945,0.440591820855136
0.869056540117456,0.453288167460971
0.872665834987788,0.466749956108989
0.877558211035115,0.480063833481992
0.882094690075709,0.493157014051046
0.886902587553752,0.506981631874484
0.890818662423101,0.52027602335785
0.895023735861079,0.533883048747009
0.900341993941161,0.547121513816738
0.9033367223174,0.55990669315474
0.90743691886595,0.573721138197559
0.910749699997076,0.586417914639194
0.915517471832199,0.600191907357203
0.918603053252769,0.613417620631507
0.921446002023193,0.62643643960702
0.927278579589818,0.640536343381112
0.928307419862113,0.65262552303853
0.933328828704304,0.667318313660545
0.936471243602377,0.680158798538252
0.940489846870346,0.693665385628621
0.943538053737225,0.707019237731101
0.94646413908219,0.72023931538046
0.949508856762729,0.733002047737755
0.953089432945489,0.747142738153391
0.954501211418656,0.759550903734547
0.95857778885967,0.773591920003927
0.961764489584378,0.787151376897797
0.964031320010187,0.800118472298611
0.96799966557491,0.813635041131466
0.968947986162422,0.8261027628508
0.972142000758497,0.839592920661672
0.97547598540661,0.853063879140107
0.978425287260686,0.86723661620267
0.97952297186347,0.87949572428001
0.98226896151347,0.892873169592002
0.984150907846027,0.906789820036347
0.987201932901873,0.919558617854386
0.98944333252724,0.933372967378137
0.991859728267535,0.946821574394929
0.992492881388866,0.959425124227322
0.995390650644681,0.973462701810296
0.998943246236979,0.987247822499593
1,1
0.964555033459953,0.988225173591576
0.935438712844528,0.974877148152174
0.906140484841231,0.961107883627974
0.877413208502771,0.947483521528183
0.849799787803789,0.934441825736161
0.821940782066225,0.921130670656562
0.792639199076061,0.906985347566183
0.766020934581247,0.894108804240741
0.737987939224816,0.880526757087562
0.710910309928319,0.867300709496525
0.685404491978495,0.854718555935106
0.658570300528986,0.84134942078193
0.631720743239633,0.828135695150516
0.603242474026362,0.813784050875748
0.576458942878531,0.800449493624771
0.549925962149846,0.787213512050781
0.524450741680237,0.774329088402323
0.496787029728134,0.760182953399877
0.471357168680957,0.747108016972591
0.445966158381683,0.734081413193132
0.419773507520673,0.72077761308168
0.394886583998001,0.70797700741438
0.36768471953786,0.694112319342401
0.340954868179882,0.680452376390209
0.315178168590506,0.666941252144164
0.290575580204719,0.653976735758155
0.2652141105648,0.64056227680776
0.240030438453839,0.626922631657273
0.215486948161695,0.613981660721241
0.191072876487903,0.60063936642585
0.166600713216528,0.587541457662989
0.141972845004706,0.573968914656961
0.118653438445519,0.560815939152061
0.0938131995650863,0.547291107919925
0.0697898370804959,0.533874738588194
0.0460412773763575,0.520631067729323
0.0228030782742592,0.507336915043622
-0.000589345380330704,0.49398707474195
-0.0239655938044934,0.480313377044132
-0.0466624573883119,0.466766624186154
-0.0695344596739974,0.453255834256844
-0.091364411426602,0.440033464149879
-0.110922491885629,0.427178412614477
-0.1330752017622,0.413596031144564
-0.153158270566002,0.400939229432404
-0.174377639871415,0.387403031431313
-0.194707652483482,0.374328811397029
-0.215605110799112,0.360800636997553
-0.236129125526699,0.34685666810009
-0.255597208463048,0.333681126215647
-0.274190948272276,0.32015760837068
-0.294420596452249,0.305961230339072
-0.310895527856187,0.293805426132527
-0.327595411129484,0.280907749213544
-0.346414572506232,0.266906158439004
-0.362863402112353,0.253915422069145
-0.3805952793456,0.239872328260061
-0.396355699196709,0.226844482732732
-0.412462454341984,0.212976714170845
-0.426561384047494,0.201112171478886
-0.443892810048427,0.186352004095093
-0.457001548930338,0.173743200714025
-0.472827894273359,0.15977599680355
-0.486248177235637,0.146791278134902
-0.499536105966051,0.133627055259882
-0.511862193511886,0.120862890116585
-0.527601544045473,0.106042080065228
-0.538781668727524,0.0939265789349509
-0.550841236116728,0.0803915988019616
-0.563206946057449,0.0669026528892511
-0.575636031700065,0.0533372260537043
-0.587541403892914,0.0396591643285191
-0.598216636601512,0.0264485699315147
-0.608399961135833,0.0136748349717082
-0.619683050364794,-0.000504295898392166
-0.62893254785486,-0.0127782751004526
-0.638536063559021,-0.02569550059346
-0.649139365349213,-0.0403618473588118
-0.659352213767952,-0.0536964374444676
-0.667260387509037,-0.0662164498829605
-0.676271345432938,-0.0793464709621081
-0.686271152185695,-0.09324197587303
-0.69454374460015,-0.107216140735501
-0.701946120521328,-0.118938503296458
-0.711539906763574,-0.133053415503929
-0.719018373786872,-0.146490381134449
-0.728597465186642,-0.160272075077222
-0.735929117984689,-0.173751594452023
-0.742774163487705,-0.186570933796307
-0.748448721172944,-0.199336758583392
-0.756455330228673,-0.212941013919611
-0.764362430373956,-0.226173461288128
-0.771600814537133,-0.239693707605057
-0.776775814678041,-0.2530813018179
-0.785527566316682,-0.266665474270315
-0.791147102217325,-0.279654491296971
-0.797407910307513,-0.293333251505332
-0.803309667703313,-0.306309612255631
-0.811034793360989,-0.320294081237437
-0.816771217004041,-0.333938860537769
-0.821651917697074,-0.346438246827764
-0.828625995994949,-0.360173673722532
-0.834342759414966,-0.373580085191545
-0.838862262222018,-0.38659837881219
-0.844530378332473,-0.399232184309007
-0.850035777579937,-0.413051190387267
-0.855491254622837,-0.426501468987729
-0.859684115908624,-0.439643555319008
-0.865424968134336,-0.453352117476226
-0.869159806613191,-0.466005098425712
-0.875616545936347,-0.480214467050411
-0.880062641630769,-0.493025197738796
-0.88382163601506,-0.506720339467122
-0.888943358964538,-0.519379385877353
-0.894527264904664,-0.533284287476476
-0.898512855101875,-0.545760892469028
-0.901832547505941,-0.559424608424361
-0.906371039538655,-0.572511293696869
-0.91245282552968,-0.587344974942483
-0.914517417347213,-0.599885195633556
-0.920466614257297,-0.613902714212492
-0.924570031593241,-0.625943370183952
-0.926786470116327,-0.639718079294962
-0.931411051112017,-0.652335622670648
-0.934760468699715,-0.665897610819788
-0.937897180120118,-0.679957492104871
-0.941708243900566,-0.692280550197466
-0.946529561326075,-0.706790803882735
-0.949887366380937,-0.719948364302843
-0.953188673456983,-0.73315597671398
-0.95721136980893,-0.746541684425253
-0.958967705433227,-0.759621826641681
-0.962000210961576,-0.772855324719934
-0.966366592168066,-0.785915694489523
-0.968615372764541,-0.799506338358719
-0.973489095084889,-0.813827989646497
-0.974540950567086,-0.825818116031595
-0.979814453122379,-0.840300048313544
-0.980766799694131,-0.852675403095238
-0.984501436873777,-0.86676971900392
-0.98580552026855,-0.879132847345057
-0.989332550860928,-0.892604187899759
-0.991768539724522,-0.906322349723195
-0.995241018230464,-0.919265374319163
-0.996632062884799,-0.932553700341786
-1.00069387838361,-0.945909940420937
-1.00162482013915,-0.95998906879799
-1.00606608465249,-0.973498712498498
-1.00710706997724,-0.986658947452478
-1.00778699161548,-0.999130776491688
-0.971890108344604,-0.986429033058576
-0.941936248807974,-0.973236321621867
-0.91151108071642,-0.959322536749528
-0.880793089371211,-0.945244459082211
-0.851963217534394,-0.932102563789065
-0.824042144539813,-0.91886705981041
-0.793554506592819,-0.90489539038356
-0.766227132074022,-0.89201302039504
-0.737583260709052,-0.878686486745679
-0.709612802307804,-0.865051522029467
-0.682420902158654,-0.852065895929684
-0.655011531760854,-0.838755600521686
-0.626631093964595,-0.824908583477074
-0.600069059049646,-0.811920760438754
-0.572801201997855,-0.798495125757537
-0.545212910150498,-0.784867850326207
-0.517954346412324,-0.771596669976084
-0.490583860312304,-0.757790391813481
-0.464301530652368,-0.744966670532005
-0.438319640066273,-0.7320221653905
-0.411919013569446,-0.718730878276805
-0.38442781504199,-0.704727974115097
-0.358149947514586,-0.69174034211491
-0.331914117972611,-0.676898016393746
-0.308724918453689,-0.6650938656318
-0.282693877310009,-0.651883244370058
-0.257415124871269,-0.638674676768254
-0.232149658180518,-0.625202906377751
-0.206256523771961,-0.611627067963918
-0.181328719734328,-0.598443239800427
-0.155552473068179,-0.585120192597004
-0.130448423183013,-0.571794279821578
-0.105329519093499,-0.558173356408192
-0.080152095645576,-0.544972239293602
-0.056292477488709,-0.531952369608355
-0.0299578939083369,-0.517628855698773
-0.00793089538963073,-0.505007539319946
0.0159326648768035,-0.491647621756722
0.0386483834868083,-0.478586631113196
0.0624614512009107,-0.464953481259255
0.0853845247741625,-0.451592083150494
0.106608582673721,-0.438579425154793
0.128898570225377,-0.425158375388787
0.15022133183853,-0.411984528967781
0.171154738838428,-0.398661672802493
0.19261343613192,-0.385065226149987
0.212235412315808,-0.371897803386227
0.232027721182877,-0.35879361424472
0.253173918224745,-0.344674702176326
0.271629264825754,-0.331639047965281
0.291089027394676,-0.317776126996038
0.308194327280848,-0.305287176164095
0.327056164090529,-0.29157983187498
0.343685022291875,-0.278548022306376
0.361106596789895,-0.26485426560452
0.378226960567095,-0.251243514971755
0.394856020067653,-0.238110693989959
0.411709528189539,-0.224250638592722
0.426461673837839,-0.2116672671632
0.441213349787978,-0.198022834119487
0.457366403752001,-0.184320528461148
0.471645563351949,-0.170868172320982
0.484699481748468,-0.158380690094692
0.498062763483892,-0.144788888056811
0.511858737875411,-0.131630527664519
0.524534817651097,-0.118221764038485
0.537296919290021,-0.10508019112219
0.550211203133184,-0.0913853001314151
0.562507599045252,-0.078346571400407
0.574374489538748,-0.0647090993086903
0.58597254493468,-0.0516083906431815
0.597648637325115,-0.0377745432899097
0.606843045930844,-0.0251036972899522
0.619045200261848,-0.0110245301082785
0.629690439387868,0.00234316031901076


==> readme.txt <==
% readme.txt for sagej.cls
% Version 1.20 released 14 January 2017
%
% This software may only be used to prepare an article for publication in a
% SAGE Publications journal
% Any other use constitutes an infringement of copyright.
%
% The release consists of the following files:
%
%   readme.txt     		this file
%   sagej.cls      		the LaTeX2e class file
%   Sage_LaTeX_Guidelines.tex   authors' instructions
%   Sage_Latex_Guidelines.pdf   authors' instructions in PDF format
%   SageV.bst      		SAGE Vancouver style bst
%   SageH.bst      		SAGE Harvard style bst
%
% Typeset Sage_Latex_Guidelines.tex for instructions and examples, or view the PDF.
%
% Simply place sagej.cls and sagedoc.tex in your systems usual 
% directories and typeset using your LaTeX2e/PDFLaTeX command.
%
%
%
% *** IMPORTANT NOTE ***
% When you submit your paper, please use the "doublespace" option
% in the documentclass line which will double-space your document
% and make the task of reviewing much simpler.
%

